OH main line masers in the M82 starburst

A study of the distribution of OH gas in the central region of the nearby active starburst galaxy M82 has confirmed two previously known bright masers and revealed several new main line masers. Three of these are seen only at 1665 MHz, one is detected only at 1667 MHz, while the rest are detected in both lines. Observations covering both the 1665 and 1667 MHz lines, conducted with both the Very Large Array (VLA) and the Multi-Element Radio Linked Interferometer Network (MERLIN), have been used to accurately measure the positions and velocities of these features. This has allowed a comparison with catalogued continuum features in the starburst such as HII regions and supernova remnants, as well as known water and satellite line OH masers. Most of the main line masers appear to be associated with known HII regions although the two detected only at 1665 MHz are seen along the same line of sight as known supernova remnants.

==> README.txt <==
This directory contains all the required files for the paper "OH main line masers in the 
Messier 82 starburst".

The figure "everything.ps" is in colour, although this is not necessary for the printed 
version of the paper.


1995merlin_1.ps
1995merlin_2.ps
1995merlin_3.ps
1995merlin_4.ps
1995merlin_5.ps
1995merlin_6.ps
1997merlin_m6.ps
1997merlin_m7.ps
2002vla_frd.ps
2002vla_m11.ps
2002vla_m1.ps
2002vla_m2.ps
2002vla_m3.ps
2002vla_m4.ps
2002vla_m5.ps
2002vla_m6.ps
2002vla_m7.ps
2002vla_m8.ps
47.91.ps
50.97merlin.ps
50.97vla.ps
absorption.ps
everything.eps
just_hii.ps
just_masers.ps
just_snr.ps
masers_on_abs.ps
M82masers.tex
mn2e.cls
mn.bst
psfig.tex
PVvla.ps
README.txt
refs.bib
spectra2002.tex

